Computation of generalized matrix functions with rational Krylov methods

We present a class of algorithms based on rational Krylov methods to compute the action of a generalized matrix function on a vector. These algorithms incorporate existing methods based on the Golub-Kahan bidiagonalization as a special case. By exploiting the quasiseparable structure of the projected matrices, we show that the basis vectors can be updated using a short recurrence, which can be seen as a generalization to the rational case of the Golub-Kahan bidiagonalization. We also prove error bounds that relate the error of these methods to uniform rational approximation. The effectiveness of the algorithms and the accuracy of the bounds is illustrated with numerical experiments.

==> EDS_1.dat <==
1	0.16528
2	0.096576
3	0.090794
4	0.014688
5	0.0038358
6	0.0030461
7	0.0023512
8	0.00017512
9	0.00015356
10	0.00014445
11	2.1236e-05
12	1.6108e-05
13	1.5667e-05
14	1.8631e-06
15	1.5459e-06
16	1.2078e-06
17	1.1479e-06
18	2.5451e-08
19	1.7585e-08
20	1.744e-08
21	1.0672e-08
22	3.2993e-09
23	2.9522e-09
24	1.1585e-09
25	7.0238e-11


==> EDS_2.dat <==
1	0.11553
2	0.031541
3	0.023449
4	0.0025296
5	0.00043779
6	0.00018805
7	6.9111e-05
8	1.5348e-06
9	1.3254e-06
10	9.0822e-07
11	6.331e-08
12	1.9439e-08
13	1.6113e-08
14	1.1865e-09
15	8.6303e-10
16	3.1658e-10
17	2.3e-10
18	3.4798e-12


==> ErrFullOrth.dat <==
1	0.52238
2	0.33562
3	0.33394
4	0.10414
5	0.043882
6	0.038244
7	0.031588
8	0.0033168
9	0.0032721
10	0.0031953
11	0.00059282
12	0.00049264
13	0.00049167
14	0.00014855
15	0.00013916
16	0.00011223
17	0.00011113
18	5.9583e-06
19	3.4786e-06
20	3.1577e-06
21	3.1672e-06
22	1.1134e-06
23	1.0949e-06
24	7.1832e-07
25	5.7594e-08
26	4.8231e-08
27	4.8027e-08
28	4.8141e-09
29	4.8655e-09
30	4.5297e-09
31	4.2711e-09
32	1.6279e-09
33	1.3729e-09
34	1.2687e-09
35	1.2336e-09
36	7.5135e-10
37	7.4428e-10
38	3.0248e-10
39	9.0498e-11
40	7.7881e-11
41	5.8072e-11
42	1.2324e-12
43	1.2335e-12
44	1.1792e-12
45	3.2707e-13
46	3.0396e-13
47	3.0105e-13
48	2.1593e-13
49	2.1613e-13
50	2.011e-13
51	2.0124e-13
52	1.845e-13
53	1.8357e-13
54	1.8347e-13
55	1.834e-13
56	1.8339e-13
57	1.8335e-13
58	1.8333e-13
59	1.8333e-13
60	1.8331e-13
61	1.8332e-13
62	1.8332e-13
63	1.8333e-13
64	1.8336e-13
65	1.8331e-13
66	1.8333e-13
67	1.8325e-13
68	1.8304e-13
69	1.8304e-13
70	1.8304e-13
71	1.8306e-13
72	1.8308e-13
73	1.8307e-13
74	1.8302e-13
75	1.8297e-13
76	1.8297e-13
77	1.8293e-13
78	1.8289e-13
79	1.829e-13
80	1.8289e-13
81	1.8293e-13
82	1.8291e-13
83	1.8292e-13
84	1.8291e-13
85	1.8282e-13
86	1.8282e-13
87	1.8282e-13
88	1.8279e-13
89	1.8279e-13
90	1.8276e-13
91	1.8263e-13
92	1.8256e-13
93	1.8253e-13
94	1.8253e-13
95	1.8255e-13
96	1.8254e-13
97	1.8256e-13
98	1.8223e-13
99	1.8208e-13


==> ErrShortRec.dat <==
1	0.52238
2	0.33562
3	0.33394
4	0.10414
5	0.043882
6	0.038244
7	0.031588
8	0.0033168
9	0.0032721
10	0.0031953
11	0.00059282
12	0.00049264
13	0.00049167
14	0.00014855
15	0.00013916
16	0.00011223
17	0.00011113
18	5.9583e-06
19	3.4786e-06
20	3.1577e-06
21	3.1672e-06
22	1.1134e-06
23	1.0949e-06
24	7.1832e-07
25	5.7594e-08
26	4.8231e-08
27	4.8027e-08
28	4.8141e-09
29	4.8655e-09
30	4.5297e-09
31	4.2711e-09
32	1.6279e-09
33	1.3729e-09
34	1.2687e-09
35	1.2336e-09
36	7.5135e-10
37	7.4428e-10
38	3.0248e-10
39	9.05e-11
40	7.7883e-11
41	5.8074e-11
42	1.3046e-12
43	1.3048e-12
44	1.2521e-12
45	5.3693e-13
46	5.2406e-13
47	5.2356e-13
48	4.7996e-13
49	4.8057e-13
50	4.7222e-13
51	4.724e-13
52	4.6549e-13
53	4.6587e-13
54	4.6584e-13
55	4.6473e-13
56	4.646e-13
57	4.6578e-13
58	4.6536e-13
59	4.6596e-13
60	4.6499e-13
61	4.6505e-13
62	4.647e-13
63	4.6494e-13
64	4.6554e-13
65	4.65e-13
66	4.6523e-13
67	4.6596e-13
68	4.6526e-13
69	4.6578e-13
70	4.6487e-13
71	4.6444e-13
72	4.6558e-13
73	4.6521e-13
74	4.6531e-13
75	4.6422e-13
76	4.6542e-13
77	4.6535e-13
78	4.64e-13
79	4.6592e-13
80	4.6534e-13
81	4.6643e-13
82	4.6646e-13
83	4.6664e-13
84	4.6616e-13
85	4.6629e-13
86	4.6612e-13
87	4.671e-13
88	4.6709e-13
89	4.6671e-13
90	4.657e-13
91	4.6653e-13
92	4.6738e-13
93	4.671e-13
94	4.6694e-13
95	4.6675e-13
96	4.6661e-13
97	4.6653e-13
98	4.6712e-13
99	4.6641e-13


==> SI_1.dat <==
1	0.16528
2	0.074379
3	0.050299
4	0.032753
5	0.023599
6	0.016424
7	0.012361
8	0.0092192
9	0.0069683
10	0.0052047
11	0.004004
12	0.003066
13	0.002396
14	0.0018363
15	0.0014405
16	0.0010775
17	0.00083581
18	0.00064207
19	0.00049801
20	0.00038681
21	0.00030096
22	0.00023262
23	0.00018588
24	0.00014645
25	0.00011513


==> SI_2.dat <==
1	0.11553
2	0.018334
3	0.010742
4	0.0029961
5	0.0017276
6	0.0005361
7	0.00031801
8	0.00011272
9	6.9225e-05
10	2.4831e-05
11	1.5168e-05
12	5.5321e-06
13	3.3774e-06
14	1.3009e-06
15	7.6936e-07
16	2.9757e-07
17	1.8654e-07
18	7.2051e-08


==> SIbound_1.dat <==
1	0.81873
2	0.67032
3	0.54881
4	0.44933
5	0.36788
6	0.30119
7	0.2466
8	0.2019
9	0.1653
10	0.13534
11	0.1108
12	0.090718
13	0.074274
14	0.06081
15	0.049787
16	0.040762
17	0.033373
18	0.027324
19	0.022371
20	0.018316
21	0.014996
22	0.012277
23	0.010052
24	0.0082297
25	0.0067379


==> SIbound_2.dat <==
1	0.53129
2	0.28226
3	0.14996
4	0.079673
5	0.042329
6	0.022489
7	0.011948
8	0.0063478
9	0.0033725
10	0.0017918
11	0.00095194
12	0.00050575
13	0.0002687
14	0.00014276
15	7.5844e-05
16	4.0295e-05
17	2.1408e-05
18	1.1374e-05


==> diffFullShort.dat <==
1	1.0505e-16
2	4.5389e-16
3	6.5748e-16
4	4.5912e-15
5	1.117e-14
6	1.1684e-14
7	1.4255e-14
8	2.381e-14
9	4.1739e-14
10	4.2253e-14
11	4.2463e-14
12	4.2617e-14
13	4.2567e-14
14	4.2605e-14
15	4.256e-14
16	4.2751e-14
17	4.268e-14
18	4.2665e-14
19	4.2709e-14
20	4.2679e-14
21	4.2714e-14
22	4.2728e-14
23	4.2719e-14
24	4.2575e-14
25	4.2772e-14
26	4.2741e-14
27	4.2729e-14
28	4.2674e-14
29	4.2745e-14
30	4.2741e-14
31	4.2773e-14
32	4.2742e-14
33	4.2756e-14
34	4.2668e-14
35	4.2709e-14
36	4.2774e-14
37	4.2677e-14
38	4.2756e-14
39	4.2596e-14
40	4.2771e-14
41	4.2711e-14
42	4.2903e-14
43	4.2646e-14
44	4.2647e-14
45	4.2823e-14
46	4.2713e-14
47	4.28e-14
48	4.2788e-14
49	4.2836e-14
50	4.2685e-14
51	4.279e-14
52	4.2814e-14
53	4.286e-14
54	4.294e-14
55	4.269e-14
56	4.2637e-14
57	4.2876e-14
58	4.2766e-14
59	4.272e-14
60	4.2755e-14
61	4.277e-14
62	4.2815e-14
63	4.2623e-14
64	4.2666e-14
65	4.2733e-14
66	4.271e-14
67	4.2774e-14
68	4.2726e-14
69	4.2831e-14
70	4.2779e-14
71	4.2688e-14
72	4.2749e-14
73	4.2702e-14
74	4.2742e-14
75	4.259e-14
76	4.2727e-14
77	4.2745e-14
78	4.2615e-14
79	4.2695e-14
80	4.266e-14
81	4.2698e-14
82	4.2913e-14
83	4.2887e-14
84	4.2827e-14
85	4.29e-14
86	4.2807e-14
87	4.2932e-14
88	4.2887e-14
89	4.2922e-14
90	4.2765e-14
91	4.2843e-14
92	4.2899e-14
93	4.2934e-14
94	4.2928e-14
95	4.286e-14
96	4.2897e-14
97	4.2814e-14
98	4.2917e-14
99	4.2873e-14


==> ext_1.dat <==
1	0.16528
2	0.073952
3	0.0626
4	0.037442
5	0.032003
6	0.020667
7	0.017587
8	0.01211
9	0.010369
10	0.0072836
11	0.0061652
12	0.0044648
13	0.0037799
14	0.0028721
15	0.0024063
16	0.0018026
17	0.0015107
18	0.0011495
19	0.00096013
20	0.00072049
21	0.00060785
22	0.0004577
23	0.00038097
24	0.00029557
25	0.00024227


==> ext_2.dat <==
1	0.11553
2	0.044375
3	0.021877
4	0.0092816
5	0.0045986
6	0.0021865
7	0.0010824
8	0.0005039
9	0.00025462
10	0.00012246
11	6.352e-05
12	3.1232e-05
13	1.591e-05
14	7.7128e-06
15	4.052e-06
16	1.9598e-06
17	1.0464e-06
18	5.0843e-07


==> lossOrth.dat <==
1	2.2204e-16
2	1.4531e-15
3	3.4124e-14
4	2.6384e-13
5	2.0968e-12
6	1.8056e-11
7	2.0375e-11
8	3.5577e-11
9	9.2776e-11
10	1.6327e-10
11	1.6395e-10
12	1.713e-10
13	2.111e-10
14	2.1127e-10
15	2.1482e-10
16	2.8035e-10
17	4.8109e-10
18	5.0559e-10
19	7.3799e-10
20	1.6841e-09
21	1.7195e-09
22	2.0898e-09
23	4.8132e-09
24	4.8366e-09
25	5.0262e-09
26	8.7119e-09
27	1.3801e-08
28	1.3817e-08
29	1.3978e-08
30	1.5069e-08
31	1.5071e-08
32	1.5091e-08
33	1.5429e-08
34	2.4856e-08
35	2.5484e-08
36	3.1841e-08
37	6.7821e-08
38	6.9432e-08
39	8.7254e-08
40	1.962e-07
41	1.9656e-07
42	1.9893e-07
43	2.9646e-07
44	4.7581e-07
45	4.7587e-07
46	4.765e-07
47	4.8133e-07
48	4.8133e-07
49	4.8138e-07
50	4.8189e-07
51	4.8296e-07
52	4.8296e-07
53	4.8296e-07
54	4.8297e-07
55	4.8297e-07
56	4.8297e-07
57	4.8298e-07
58	5.987e-07
59	6.2956e-07
60	9.2265e-07
61	2.0975e-06
62	2.1484e-06
63	2.7279e-06
64	6.1882e-06
65	6.2233e-06
66	6.4586e-06
67	1.0947e-05
68	1.6977e-05
69	1.7022e-05
70	1.7462e-05
71	2.0909e-05
72	2.0944e-05
73	2.1319e-05
74	3.1923e-05
75	5.8566e-05
76	6.046e-05
77	7.9996e-05
78	0.0001743
79	0.00017871
80	0.00022204
81	0.00050948
82	0.00051076
83	0.0005197
84	0.00082179
85	0.001319
86	0.0013193
87	0.0013231
88	0.0013465
89	0.0013466
90	0.0013466
91	0.0013471
92	0.0013486
93	0.0013486
94	0.0013488
95	0.0014749
96	0.0014981
97	0.0017132
98	0.0036509
99	0.010078


==> polybound.dat <==
1	1
2	0.9802
3	0.96079
4	0.94176
5	0.92311
6	0.90483
7	0.88692
8	0.86935
9	0.85214
10	0.83527
11	0.81873
12	0.80251
13	0.78662
14	0.77104
15	0.75578
16	0.74081
17	0.72614
18	0.71176
19	0.69767
20	0.68385
21	0.67031
22	0.65704
23	0.64403
24	0.63127
25	0.61877
26	0.60652
27	0.59451
28	0.58274
29	0.5712
30	0.55989
31	0.5488
32	0.53793
33	0.52728
34	0.51684
35	0.50661
36	0.49657
37	0.48674
38	0.4771
39	0.46765
40	0.45839
41	0.44932
42	0.44042
43	0.4317
44	0.42315
45	0.41477
46	0.40656
47	0.39851
48	0.39062
49	0.38288
50	0.3753
51	0.36787
52	0.36058
53	0.35344
54	0.34644
55	0.33958
56	0.33286
57	0.32627
58	0.31981
59	0.31347
60	0.30727
61	0.30118
62	0.29522
63	0.28937
64	0.28364
65	0.27803
66	0.27252
67	0.26712
68	0.26183
69	0.25665
70	0.25157
71	0.24659
72	0.2417
73	0.23692
74	0.23222
75	0.22763
76	0.22312
77	0.2187
78	0.21437
79	0.21013
80	0.20596
81	0.20189
82	0.19789
83	0.19397
84	0.19013
85	0.18636
86	0.18267
87	0.17906
88	0.17551
89	0.17203
90	0.16863
91	0.16529
92	0.16202
93	0.15881
94	0.15566
95	0.15258
96	0.14956
97	0.1466
98	0.14369
99	0.14085
100	0.13806
101	0.13533
102	0.13265
103	0.13002
104	0.12745
105	0.12492
106	0.12245
107	0.12002
108	0.11765
109	0.11532
110	0.11303
111	0.1108
112	0.1086
113	0.10645
114	0.10434
115	0.10228
116	0.10025
117	0.098266
118	0.09632
119	0.094413
120	0.092543
121	0.090711
122	0.088914
123	0.087154
124	0.085428
125	0.083736
126	0.082078
127	0.080453
128	0.07886
129	0.077298
130	0.075767
131	0.074267
132	0.072797
133	0.071355
134	0.069942
135	0.068557
136	0.067199
137	0.065869
138	0.064564
139	0.063286
140	0.062033
141	0.060804
142	0.0596
143	0.05842
144	0.057263
145	0.056129
146	0.055018
147	0.053928
148	0.052861
149	0.051814
150	0.050788
151	0.049782
152	0.048796
153	0.04783
154	0.046883
155	0.045955
156	0.045045
157	0.044153
158	0.043278
159	0.042421
160	0.041581
161	0.040758
162	0.039951
163	0.03916
164	0.038384
165	0.037624
166	0.036879
167	0.036149
168	0.035433
169	0.034731
170	0.034044
171	0.033369
172	0.032709
173	0.032061
174	0.031426
175	0.030804
176	0.030194
177	0.029596
178	0.02901
179	0.028435
180	0.027872
181	0.02732
182	0.026779
183	0.026249
184	0.025729
185	0.02522
186	0.02472
187	0.024231
188	0.023751
189	0.023281
190	0.02282
191	0.022368
192	0.021925
193	0.021491
194	0.021065
195	0.020648
196	0.020239
197	0.019839
198	0.019446
199	0.019061
200	0.018683


==> polyerr_sin.dat <==
1	1.1673
2	1.0271
3	1.5407
4	1.0741
5	0.40382
6	0.090824
7	0.013907
8	0.0015023
9	0.00013155
10	8.8068e-06
11	4.7667e-07
12	2.1804e-08
13	8.0681e-10
14	2.7534e-11
15	7.4135e-13


==> polyerr_sinh.dat <==
1	0.95948
2	0.41675
3	0.12182
4	0.026815
5	0.0044186
6	0.00054958
7	5.3919e-05
8	4.1676e-06
9	2.7754e-07
10	1.4769e-08
11	6.6343e-10
12	2.5822e-11
13	8.3826e-13
14	2.8828e-14
15	1.2679e-14


==> polyerr_sqrtz.dat <==
1	0.24058
2	0.15012
3	0.11104
4	0.088469
5	0.073845
6	0.063414
7	0.055594
8	0.049551
9	0.045319
10	0.041825
11	0.038872
12	0.036267
13	0.033741
14	0.031621
15	0.029559
16	0.027853
17	0.026408
18	0.025003
19	0.023702
20	0.022493
21	0.021432
22	0.020458
23	0.019505
24	0.01855
25	0.017685
26	0.016896
27	0.016136
28	0.015447
29	0.014828
30	0.014233
31	0.013712
32	0.013166
33	0.012635
34	0.012158
35	0.0117
36	0.011279
37	0.010886
38	0.010536
39	0.010196
40	0.0098825
41	0.0095629
42	0.0092234
43	0.0089142
44	0.0086336
45	0.0083506
46	0.0080465
47	0.0077389
48	0.0074766
49	0.0072369
50	0.0070105
51	0.0067737
52	0.0065427
53	0.0063133
54	0.0060867
55	0.0058624
56	0.0056506
57	0.0054454
58	0.0052431
59	0.0050832
60	0.0049298
61	0.0047806
62	0.0046427
63	0.0045048
64	0.0043743
65	0.0042532
66	0.0041376
67	0.0040294
68	0.0039223
69	0.0038055
70	0.0036972
71	0.0035858
72	0.0034766
73	0.0033764
74	0.003285
75	0.0031913
76	0.0031017
77	0.0030157
78	0.0029299
79	0.0028481
80	0.0027717
81	0.0026955
82	0.0026219
83	0.0025461
84	0.0024706
85	0.002399
86	0.0023341
87	0.0022651
88	0.0021974
89	0.0021273
90	0.002059
91	0.0019988
92	0.001933
93	0.0018755
94	0.0018217
95	0.0017727
96	0.0017239
97	0.0016758
98	0.0016292
99	0.0015838
100	0.001538
101	0.0014947
102	0.0014546
103	0.0014141
104	0.0013761
105	0.0013418
106	0.0013067
107	0.0012715
108	0.0012376
109	0.0012053
110	0.0011732
111	0.0011401
112	0.0011074
113	0.0010759
114	0.001047
115	0.0010194
116	0.00099292
117	0.00096722
118	0.00094113
119	0.00091582
120	0.00089114
121	0.00086948
122	0.00085223
123	0.00083509
124	0.00081517
125	0.00079524
126	0.00077521
127	0.00075558
128	0.0007361
129	0.00071741
130	0.00069855
131	0.00068182
132	0.00066503
133	0.00064938
134	0.00063305
135	0.00061478
136	0.00059801
137	0.00058122
138	0.00056539
139	0.00054938
140	0.00053464
141	0.00052079
142	0.00050754
143	0.00049395
144	0.00048148
145	0.0004699
146	0.0004583
147	0.00044779
148	0.00043829
149	0.00042946
150	0.00042015
151	0.00041069
152	0.00040069
153	0.00039073
154	0.00038091
155	0.00037181
156	0.00036276
157	0.00035395
158	0.00034518
159	0.00033674
160	0.00032814
161	0.0003196
162	0.00031169
163	0.00030444
164	0.00029695
165	0.00028962
166	0.00028216
167	0.0002747
168	0.00026726
169	0.00026028
170	0.00025379
171	0.00024788
172	0.00024155
173	0.00023528
174	0.00022942
175	0.00022351
176	0.00021769
177	0.00021181
178	0.00020664
179	0.00020197
180	0.0001976
181	0.00019328
182	0.00018883
183	0.00018449
184	0.00017988
185	0.00017539
186	0.00017089
187	0.00016651
188	0.00016236
189	0.00015827
190	0.00015422
191	0.00015058
192	0.00014701
193	0.0001437
194	0.00014053
195	0.00013702
196	0.00013343
197	0.00013012
198	0.00012708
199	0.00012405
200	0.00012096


==> polyerr_sqrtzlogz.dat <==
1	0.10234
2	0.10148
3	0.095392
4	0.088137
5	0.081454
6	0.075554
7	0.070424
8	0.066009
9	0.062629
10	0.059604
11	0.056868
12	0.054304
13	0.051689
14	0.049397
15	0.04708
16	0.045093
17	0.043351
18	0.041601
19	0.039939
20	0.038355
21	0.036932
22	0.035595
23	0.03426
24	0.032898
25	0.031646
26	0.030486
27	0.029352
28	0.02831
29	0.027361
30	0.026436
31	0.025616
32	0.024747
33	0.023892
34	0.023117
35	0.022366
36	0.02167
37	0.021014
38	0.020423
39	0.019844
40	0.019304
41	0.01875
42	0.018156
43	0.017612
44	0.017115
45	0.016609
46	0.016063
47	0.015508
48	0.015032
49	0.014594
50	0.014179
51	0.013741
52	0.013313
53	0.012885
54	0.012461
55	0.01204
56	0.011641
57	0.011253
58	0.010869
59	0.010565
60	0.010272
61	0.0099856
62	0.0097198
63	0.0094529
64	0.0091994
65	0.0089633
66	0.008737
67	0.0085241
68	0.0083127
69	0.0080814
70	0.0078661
71	0.0076441
72	0.0074259
73	0.0072252
74	0.0070415
75	0.0068528
76	0.0066714
77	0.0064972
78	0.0063228
79	0.0061561
80	0.006
81	0.0058439
82	0.0056926
83	0.0055365
84	0.0053805
85	0.0052325
86	0.0050979
87	0.0049545
88	0.0048136
89	0.0046673
90	0.0045248
91	0.0043988
92	0.004261
93	0.0041403
94	0.0040273
95	0.0039241
96	0.003821
97	0.0037194
98	0.0036208
99	0.0035244
100	0.0034271
101	0.003335
102	0.0032495
103	0.0031631
104	0.0030817
105	0.0030082
106	0.0029328
107	0.0028571
108	0.0027843
109	0.0027146
110	0.0026452
111	0.0025736
112	0.0025029
113	0.0024346
114	0.0023719
115	0.0023118
116	0.0022542
117	0.0021982
118	0.0021413
119	0.002086
120	0.002032
121	0.0019846
122	0.0019467
123	0.001909
124	0.0018651
125	0.0018211
126	0.0017769
127	0.0017335
128	0.0016903
129	0.0016489
130	0.001607
131	0.0015698
132	0.0015325
133	0.0014976
134	0.0014612
135	0.0014203
136	0.0013829
137	0.0013453
138	0.0013099
139	0.001274
140	0.0012409
141	0.0012098
142	0.0011801
143	0.0011495
144	0.0011215
145	0.0010954
146	0.0010692
147	0.0010455
148	0.001024
149	0.001004
150	0.0009829
151	0.00096141
152	0.0009387
153	0.00091602
154	0.00089368
155	0.00087293
156	0.00085228
157	0.00083215
158	0.0008121
159	0.00079279
160	0.00077311
161	0.00075353
162	0.00073539
163	0.00071875
164	0.00070153
165	0.00068469
166	0.00066751
167	0.00065032
168	0.00063319
169	0.00061709
170	0.00060211
171	0.00058845
172	0.00057383
173	0.00055931
174	0.00054575
175	0.00053205
176	0.00051857
177	0.00050494
178	0.00049294
179	0.0004821
180	0.00047193
181	0.00046188
182	0.00045152
183	0.00044141
184	0.00043065
185	0.00042017
186	0.00040966
187	0.00039942
188	0.00038971
189	0.00038014
190	0.00037068
191	0.00036215
192	0.00035378
193	0.00034603
194	0.00033857
195	0.00033033
196	0.0003219
197	0.00031411
198	0.00030697
199	0.00029984
200	0.00029254


==> polyerr_z_m025.dat <==
1	0.82126
2	0.75935
3	0.71414
4	0.67724
5	0.64613
6	0.61901
7	0.59504
8	0.57385
9	0.55694
10	0.54104
11	0.52604
12	0.51139
13	0.49597
14	0.48205
15	0.46757
16	0.45478
17	0.4432
18	0.4312
19	0.41951
20	0.4081
21	0.39759
22	0.38746
23	0.37711
24	0.36636
25	0.35631
26	0.34683
27	0.33739
28	0.32858
29	0.32041
30	0.31231
31	0.305
32	0.29713
33	0.28929
34	0.28209
35	0.27501
36	0.26836
37	0.26202
38	0.25621
39	0.25043
40	0.24498
41	0.23929
42	0.23314
43	0.22745
44	0.22218
45	0.21677
46	0.21087
47	0.20484
48	0.19963
49	0.1948
50	0.19016
51	0.18524
52	0.18037
53	0.17549
54	0.17062
55	0.16575
56	0.16111
57	0.15657
58	0.15207
59	0.14848
60	0.14499
61	0.14156
62	0.13835
63	0.13511
64	0.132
65	0.12909
66	0.12628
67	0.12362
68	0.12096
69	0.11803
70	0.11528
71	0.11244
72	0.10963
73	0.10703
74	0.10464
75	0.10217
76	0.09979
77	0.097487
78	0.095169
79	0.092945
80	0.09085
81	0.088744
82	0.086693
83	0.084568
84	0.082436
85	0.080405
86	0.07855
87	0.076566
88	0.074609
89	0.07257
90	0.070579
91	0.068812
92	0.066876
93	0.065176
94	0.063578
95	0.062113
96	0.060645
97	0.059192
98	0.057777
99	0.056389
100	0.054984
101	0.053649
102	0.052407
103	0.051147
104	0.049957
105	0.048878
106	0.047767
107	0.046648
108	0.045569
109	0.044531
110	0.043497
111	0.042425
112	0.041364
113	0.040337
114	0.039393
115	0.038485
116	0.037612
117	0.036761
118	0.035893
119	0.035049
120	0.034222
121	0.033494
122	0.03291
123	0.032326
124	0.031644
125	0.030958
126	0.030265
127	0.029584
128	0.028906
129	0.028253
130	0.027591
131	0.027002
132	0.026408
133	0.025853
134	0.025271
135	0.024618
136	0.024017
137	0.023414
138	0.022844
139	0.022265
140	0.021732
141	0.021229
142	0.020747
143	0.02025
144	0.019794
145	0.019368
146	0.01894
147	0.018551
148	0.018199
149	0.017869
150	0.017519
151	0.017163
152	0.016785
153	0.016407
154	0.016034
155	0.015687
156	0.01534
157	0.015002
158	0.014664
159	0.014338
160	0.014006
161	0.013674
162	0.013366
163	0.013083
164	0.01279
165	0.012502
166	0.012209
167	0.011914
168	0.01162
169	0.011344
170	0.011086
171	0.010851
172	0.010598
173	0.010347
174	0.010112
175	0.0098745
176	0.0096402
177	0.009403
178	0.0091941
179	0.0090048
180	0.008827
181	0.0086508
182	0.0084688
183	0.0082909
184	0.0081011
185	0.007916
186	0.0077303
187	0.007549
188	0.007377
189	0.0072071
190	0.0070388
191	0.0068872
192	0.0067379
193	0.0065994
194	0.006466
195	0.0063184
196	0.0061673
197	0.0060274
198	0.0058989
199	0.0057705
200	0.0056389


==> ratbound_1.dat <==
1	0.37995
2	0.28675
3	0.27429
4	0.043006
5	0.011245
6	0.0089247
7	0.0070847
8	0.00056136
9	0.00047211
10	0.00044615
11	7.3929e-05
12	5.6247e-05
13	5.3681e-05
14	7.2402e-06
15	4.7967e-06
16	3.8395e-06
17	3.6322e-06
18	7.7176e-08
19	8.0967e-08
20	8.0506e-08
21	3.3442e-08
22	1.1014e-08
23	9.7374e-09
24	3.6436e-09
25	2.1811e-10


==> ratbound_2.dat <==
1	0.26788
2	0.091415
3	0.068332
4	0.0073663
5	0.0013694
6	0.00057953
7	0.00020618
8	3.9442e-06
9	3.9014e-06
10	2.7023e-06
11	1.863e-07
12	6.5629e-08
13	5.2601e-08
14	4.5799e-09
15	2.7646e-09
16	9.3196e-10
17	6.8081e-10
18	1.1069e-11


==> rect_sqrtz.dat <==
1	0.31571
2	0.20234
3	0.20422
4	0.046681
5	0.019817
6	0.019445
7	0.018432
8	0.0058939
9	0.0058649
10	0.0027942
11	0.0022008
12	0.0021764
13	0.0014683
14	0.0014216
15	0.0014119
16	0.0012041
17	0.00013285
18	0.00010333
19	9.8222e-05
20	5.2118e-05
21	5.2101e-05
22	5.073e-05
23	4.0041e-05
24	3.9958e-05
25	3.9583e-05
26	3.632e-05
27	1.3712e-05
28	1.368e-05
29	1.3291e-05
30	9.1101e-06
31	9.0984e-06
32	9.0114e-06
33	8.049e-06
34	1.3577e-06
35	1.3533e-06
36	1.2977e-06
37	8.1011e-07
38	8.0861e-07
39	7.9311e-07
40	6.5565e-07
41	6.5506e-07
42	6.5139e-07
43	6.2072e-07
44	2.6037e-07
45	2.598e-07
46	2.5312e-07
47	1.9719e-07
48	1.9699e-07
49	1.9521e-07
50	1.8332e-07


==> rect_sqrtz_transp.dat <==
1	0.20806
2	0.18632
3	0.18646
4	0.04657
5	0.020251
6	0.018155
7	0.014966
8	0.0018412
9	0.0018042
10	0.00176
11	0.00039611
12	0.00034826
13	0.00034624
14	8.0761e-05
15	7.3275e-05
16	6.3822e-05
17	6.3351e-05
18	2.8441e-06
19	2.0815e-06
20	2.0232e-06
21	1.519e-06
22	5.8184e-07
23	5.651e-07
24	3.63e-07
25	3.1166e-08
26	2.7333e-08
27	2.7172e-08
28	2.3485e-09
29	2.2287e-09
30	2.1331e-09
31	2.2221e-09
32	8.606e-10
33	8.1094e-10
34	7.9598e-10
35	6.2488e-10
36	4.263e-10
37	4.1913e-10
38	1.3762e-10
39	4.5131e-11
40	4.0365e-11
41	2.9727e-11
42	7.3909e-13
43	7.1422e-13
44	6.9725e-13
45	2.0575e-13
46	1.9632e-13
47	1.906e-13
48	1.3048e-13
49	1.3505e-13
50	1.1157e-13


==> rect_zlogz.dat <==
1	0.27329
2	0.18236
3	0.17946
4	0.016765
5	0.012635
6	0.012538
7	0.0080382
8	0.0010732
9	0.00099919
10	0.00097681
11	0.00051167
12	0.00045794
13	0.00045297
14	7.0688e-05
15	5.0974e-05
16	4.6027e-05
17	4.5709e-05
18	4.4777e-06
19	4.3961e-06
20	4.3803e-06
21	1.2003e-06
22	7.5856e-07
23	7.4182e-07
24	2.1955e-07
25	2.6333e-08
26	2.5404e-08
27	2.3137e-08
28	2.9042e-09
29	2.784e-09
30	2.3877e-09
31	1.3608e-09
32	1.4019e-09
33	1.3673e-09
34	1.2524e-09
35	5.9031e-10
36	5.1007e-10
37	5.0737e-10
38	6.6155e-11
39	1.9936e-11
40	1.9274e-11
41	1.9122e-11
42	4.6958e-12
43	4.3475e-12
44	9.0547e-13
45	8.6195e-13
46	8.3935e-13
47	5.623e-13
48	5.1999e-13
49	5.1442e-13
50	4.6702e-13


==> rect_zlogz_transp.dat <==
1	0.15666
2	0.14962
3	0.14913
4	0.017657
5	0.01078
6	0.010514
7	0.007145
8	0.0010343
9	0.0009542
10	0.00094126
11	0.0003776
12	0.00034056
13	0.00033722
14	6.0083e-05
15	4.1179e-05
16	3.8378e-05
17	3.805e-05
18	3.1234e-06
19	3.0832e-06
20	3.0789e-06
21	9.0272e-07
22	5.4886e-07
23	5.3368e-07
24	1.8734e-07
25	2.0411e-08
26	1.8657e-08
27	1.8511e-08
28	2.0687e-09
29	1.8676e-09
30	1.8455e-09
31	1.0795e-09
32	9.0584e-10
33	8.9961e-10
34	8.9876e-10
35	4.4473e-10
36	3.739e-10
37	3.6842e-10
38	5.7458e-11
39	1.9389e-11
40	1.8009e-11
41	1.5429e-11
42	4.5495e-13
43	4.2022e-13
44	4.1375e-13
45	2.2552e-13
46	1.8765e-13
47	1.9313e-13
48	1.3081e-13
49	1.1719e-13
50	1.0109e-13

